Asynchronous Decentralized Bayesian Optimization for Large Scale Hyperparameter Optimization

Bayesian optimization (BO) is a promising approach for hyperparameter optimization of deep neural networks (DNNs), where each model training can take minutes to hours. In BO, a computationally cheap surrogate model is employed to learn the relationship between parameter configurations and their performance such as accuracy. Parallel BO methods often adopt single manager/multiple workers strategies to evaluate multiple hyperparameter configurations simultaneously. Despite significant hyperparameter evaluation time, the overhead in such centralized schemes prevents these methods to scale on a large number of workers. We present an asynchronous-decentralized BO, wherein each worker runs a sequential BO and asynchronously communicates its results through shared storage. We scale our method without loss of computational efficiency with above 95% of worker's utilization to 1,920 parallel workers (full production queue of the Polaris supercomputer) and demonstrate improvement in model accuracy as well as faster convergence on the CANDLE benchmark from the Exascale computing project.

==> figures/dhbv2/cbo-vs-dbo/infos.yaml <==
dhb_combo-CBO-RF-UCB-480-10800-42:
  aulc: 0.113
  best_objective: 0.10013235462155345
  best_objective_test: 0.1
  best_objective_timestamp: 5151.204786300659
  mean_duration: 581.0
  num_evaluations: 6055
  num_workers: 1920
  std_duration: 531.0
  time_to_baseline: 4.221493045488994
  utilization: 0.2674942864115281
dhb_combo-DBO-RF-UCB-480-10800-42:
  aulc: 0.09
  best_objective: 0.076738099440256
  best_objective_test: 0.079
  best_objective_timestamp: 1354.13294839859
  mean_duration: 427.0
  num_evaluations: 29222
  num_workers: 1920
  std_duration: 354.0
  time_to_baseline: 6.133598470687867
  utilization: 0.9898904588707481


==> figures/dhbv2/cbo/infos.yaml <==
dhb_combo-CBO-RF-UCB-10-10800-42:
  aulc: 0.14
  best_objective: 0.09627994961716524
  best_objective_test: 0.098
  best_objective_timestamp: 2919.4370000362396
  mean_duration: 576.0
  num_evaluations: 444
  num_workers: 40
  std_duration: 542.0
  time_to_baseline: 40.36755159298579
  utilization: 0.9779896908923984
dhb_combo-CBO-RF-UCB-160-10800-42:
  aulc: 0.106
  best_objective: 0.08921635008397755
  best_objective_test: 0.089
  best_objective_timestamp: 2328.518784761429
  mean_duration: 622.0
  num_evaluations: 5137
  num_workers: 640
  std_duration: 566.0
  time_to_baseline: 7.550587662061056
  utilization: 0.7282672801238692
dhb_combo-CBO-RF-UCB-40-10800-42:
  aulc: 0.116
  best_objective: 0.09128087203717972
  best_objective_test: 0.092
  best_objective_timestamp: 6453.514785528183
  mean_duration: 798.0
  num_evaluations: 1247
  num_workers: 160
  std_duration: 623.0
  time_to_baseline: 8.319398001829784
  utilization: 0.9829325067601684
dhb_combo-CBO-RF-UCB-480-10800-42:
  aulc: 0.113
  best_objective: 0.10013235462155345
  best_objective_test: 0.1
  best_objective_timestamp: 5151.204786300659
  mean_duration: 581.0
  num_evaluations: 6055
  num_workers: 1920
  std_duration: 531.0
  time_to_baseline: 4.221493045488994
  utilization: 0.2674942864115281


==> figures/dhbv2/cbosha-vs-dbosha/infos.yaml <==
dhb_combo-CBO-RF-UCB-SHA-480-10800-42:
  aulc: 0.109
  best_objective: 0.10105356247381769
  best_objective_test: 0.1
  best_objective_timestamp: 329.560937166214
  mean_duration: 219.0
  num_evaluations: 5832
  num_workers: 1920
  std_duration: 304.0
  time_to_baseline: 3.7378042221069334
  utilization: 0.09248506798907355
dhb_combo-DBO-RF-UCB-SHA-480-10800-42:
  aulc: 0.093
  best_objective: 0.07714615570307959
  best_objective_test: 0.08
  best_objective_timestamp: 5519.767031431198
  mean_duration: 671.0
  num_evaluations: 18431
  num_workers: 1920
  std_duration: 489.0
  time_to_baseline: 6.039022401968638
  utilization: 0.9948354101854859


==> figures/dhbv2/cbosha/infos.yaml <==
dhb_combo-CBO-RF-UCB-SHA-10-10800-42:
  aulc: 0.111
  best_objective: 0.08764055758287381
  best_objective_test: 0.089
  best_objective_timestamp: 3361.880351781845
  mean_duration: 202.0
  num_evaluations: 1325
  num_workers: 40
  std_duration: 320.0
  time_to_baseline: 7.963802083333333
  utilization: 0.9934976782078544
dhb_combo-CBO-RF-UCB-SHA-160-10800-42:
  aulc: 0.111
  best_objective: 0.09094298581695004
  best_objective_test: 0.091
  best_objective_timestamp: 5885.100718259811
  mean_duration: 162.0
  num_evaluations: 5460
  num_workers: 640
  std_duration: 286.0
  time_to_baseline: 7.01830875078837
  utilization: 0.19815436612110998
dhb_combo-CBO-RF-UCB-SHA-40-10800-42:
  aulc: 0.108
  best_objective: 0.08672223965293213
  best_objective_test: 0.089
  best_objective_timestamp: 6850.505569696426
  mean_duration: 112.0
  num_evaluations: 5068
  num_workers: 160
  std_duration: 194.0
  time_to_baseline: 4.205249540011088
  utilization: 0.5141909013024221
dhb_combo-CBO-RF-UCB-SHA-480-10800-42:
  aulc: 0.109
  best_objective: 0.10105356247381769
  best_objective_test: 0.1
  best_objective_timestamp: 329.560937166214
  mean_duration: 219.0
  num_evaluations: 5832
  num_workers: 1920
  std_duration: 304.0
  time_to_baseline: 3.7378042221069334
  utilization: 0.09248506798907355


==> figures/dhbv2/dbo/infos.yaml <==
dhb_combo-DBO-RF-UCB-10-10800-42:
  aulc: 0.148
  best_objective: 0.08637870348468324
  best_objective_test: 0.085
  best_objective_timestamp: 4836.534973859787
  mean_duration: 524.0
  num_evaluations: 503
  num_workers: 40
  std_duration: 533.0
  time_to_baseline: 52.71170414288839
  utilization: 0.9721397919903199
dhb_combo-DBO-RF-UCB-160-10800-42:
  aulc: 0.094
  best_objective: 0.07982478533294024
  best_objective_test: 0.081
  best_objective_timestamp: 2920.2137751579285
  mean_duration: 429.0
  num_evaluations: 9930
  num_workers: 640
  std_duration: 378.0
  time_to_baseline: 6.344896654287974
  utilization: 0.9921031408821129
dhb_combo-DBO-RF-UCB-40-10800-42:
  aulc: 0.11
  best_objective: 0.08568038968133362
  best_objective_test: 0.087
  best_objective_timestamp: 5720.1654188632965
  mean_duration: 481.0
  num_evaluations: 2198
  num_workers: 160
  std_duration: 461.0
  time_to_baseline: 12.182815877596537
  utilization: 0.9898459124436809
dhb_combo-DBO-RF-UCB-480-10800-42:
  aulc: 0.09
  best_objective: 0.076738099440256
  best_objective_test: 0.079
  best_objective_timestamp: 1354.13294839859
  mean_duration: 427.0
  num_evaluations: 29222
  num_workers: 1920
  std_duration: 354.0
  time_to_baseline: 6.133598470687867
  utilization: 0.9898904588707481


==> figures/dhbv2/dbosha/infos.yaml <==
dhb_combo-DBO-RF-UCB-SHA-10-10800-42:
  aulc: 0.115
  best_objective: 0.0828129499402076
  best_objective_test: 0.083
  best_objective_timestamp: 6356.289863824844
  mean_duration: 159.0
  num_evaluations: 1760
  num_workers: 40
  std_duration: 242.0
  time_to_baseline: 16.275724343458812
  utilization: 0.9945002091245518
dhb_combo-DBO-RF-UCB-SHA-160-10800-42:
  aulc: 0.092
  best_objective: 0.07837049744825197
  best_objective_test: 0.08
  best_objective_timestamp: 2439.3184626102448
  mean_duration: 203.0
  num_evaluations: 21570
  num_workers: 640
  std_duration: 201.0
  time_to_baseline: 6.594509144624074
  utilization: 0.9891966371578165
dhb_combo-DBO-RF-UCB-SHA-40-10800-42:
  aulc: 0.098
  best_objective: 0.07886377378345899
  best_objective_test: 0.08
  best_objective_timestamp: 6055.943648099899
  mean_duration: 128.0
  num_evaluations: 8748
  num_workers: 160
  std_duration: 163.0
  time_to_baseline: 5.888483035564422
  utilization: 0.9900484483136485
dhb_combo-DBO-RF-UCB-SHA-480-10800-42:
  aulc: 0.093
  best_objective: 0.07714615570307959
  best_objective_test: 0.08
  best_objective_timestamp: 5519.767031431198
  mean_duration: 671.0
  num_evaluations: 18431
  num_workers: 1920
  std_duration: 489.0
  time_to_baseline: 6.039022401968638
  utilization: 0.9948354101854859

